Utility-Fairness Trade-Offs and How to Find Them

When building classification systems with demographic fairness considerations, there are two objectives to satisfy: 1) maximizing utility for the specific task and 2) ensuring fairness w.r.t. a known demographic attribute. These objectives often compete, so optimizing both can lead to a trade-off between utility and fairness. While existing works acknowledge the trade-offs and study their limits, two questions remain unanswered: 1) What are the optimal trade-offs between utility and fairness? and 2) How can we numerically quantify these trade-offs from data for a desired prediction task and demographic attribute of interest? This paper addresses these questions. We introduce two utility-fairness trade-offs: the Data-Space and Label-Space Trade-off. The trade-offs reveal three regions within the utility-fairness plane, delineating what is fully and partially possible and impossible. We propose U-FaTE, a method to numerically quantify the trade-offs for a given prediction task and group fairness definition from data samples. Based on the trade-offs, we introduce a new scheme for evaluating representations. An extensive evaluation of fair representation learning methods and representations from over 1000 pre-trained models revealed that most current approaches are far from the estimated and achievable fairness-utility trade-offs across multiple datasets and prediction tasks.

==> plots/txt/ablation/folk-eo-EO___utility.txt <==
x	mean	std	numel
0.0188	0.71458	0.01718	9
0.037	0.73005	0.01329	24
0.0552	0.73768	0.00784	25
0.0734	0.77504	0.0131	10
0.0916	0.77486	0.00722	28
0.11	0.78218	0.0034	13
0.128	0.8091	0.00351	3
0.146	0.81383	0.00525	9
0.164	0.82359	0.00383	29
0.183	0.82982	0.00222	59


==> plots/txt/ablation/folk-eoo-EOO___EO.txt <==
x	mean	std	numel
0.012	0.02292	0.0	1
0.034	0.06459	0.00955	2
0.056	0.08057	0.01678	5
0.0779	0.0842	0.01242	3
0.0999	0.12869	0.00452	3
0.122	0.17406	0.0	1
0.144	0.1971	0.00782	27
0.166	0.20232	0.00814	35
0.188	0.21606	0.00407	18
0.21	0.22404	0.008	10


==> plots/txt/ablation/folk-eoo-EOO___SP.txt <==
x	mean	std	numel
0.012	0.0363	0.00792	2
0.034	0.06183	0.002	2
0.056	0.07536	0.01444	5
0.0779	0.09816	0.00995	3
0.0999	0.12888	0.00576	3
0.122	0.17156	0.0	1
0.144	0.1867	0.00701	29
0.166	0.19787	0.00417	38
0.188	0.21575	0.00465	19
0.21	0.22888	0.00502	10

==> plots/txt/ablation/folk-eoo-EO___utility.txt <==
x	mean	std	numel
0.0123	0.5597	0.0	1
0.0566	0.63797	0.04027	7
0.0788	0.71525	0.01959	2
0.101	0.7034	0.0	1
0.123	0.71967	0.04246	3
0.168	0.78252	0.01874	6
0.19	0.81841	0.00995	61
0.212	0.80169	0.00724	24


==> plots/txt/celeba-dpv-line/ARL/val_ctl_SP_m_var_SP___val_tgt_utility.txt <==
x	mean	std	numel        std_u   std_l
0.0	0.50143	0.045	10       0.04976 	 0.03262
0.0217	0.50026	0.03557	5    0.02613 	 0.04506
0.0435	0.5175	0.0	1         0.02613 	 0.04506
0.0652	0.57752	0.09657	4    0.02401 	 0.10612
0.0869	0.68173	0.20181	3    0.00593 	 0.1726
0.13	0.83768	0.01423	10     0           0
0.152	0.84546	0.00899	10    0.0079 	 0.00325
0.174	0.85549	0.01215	30     0          0
0.196	0.85343	0.00823	13    0           0


==> plots/txt/celeba-dpv-line/DST/val_ctl_SP_m_var_SP___val_tgt_utility.txt <==
x	mean	std	numel
0.0055	0.6346	0.02984	1
0.0211	0.84527	0.00228	5
0.0422	0.84456	0.01085	13
0.0633	0.86113	0.00149	2
0.0844	0.85126	0.0	1
0.127	0.8936	0.00728	6
0.148	0.90032	0.00507	21
0.169	0.90822	0.00287	26
0.19	0.91378	0.00252	40


==> plots/txt/celeba-dpv-line/HSIC/val_ctl_SP_m_var_SP___val_tgt_utility.txt <==
x	mean	std	numel
0.157	0.81674	0.01772	5
0.191	0.83927	0.04456	71
0.224	0.83955	0.03371	20
0.258	0.75152	0.07425	4
0.292	0.72558	0.04974	4
0.325	0.71013	0.05339	7
0.359	0.66565	0.00021	2
0.393	0.6615	0.0	1
0.426	0.65345	0.00332	2
0.46	0.6463	0.00848	3


==> plots/txt/celeba-dpv-line/LST/val_ctl_SP_m_var_SP___val_tgt_utility.txt <==
x	mean  std
0.0 0.6346  0.0
0.02 0.9 0.0
0.1 1.0 0.0
0.2 1.0 0.0


==> plots/txt/celeba-dpv-line/MaxEnt/val_ctl_SP_m_var_SP___val_tgt_utility.txt <==
x	mean	std	numel
0.0	0.5086	0.04388	5
0.0223	0.5224	0.03646	4
0.067	0.54898	0.03182	4
0.0893	0.64785	0.05678	2
0.134	0.7423	0.00141	2
0.156	0.78316	0.00469	5
0.179	0.82307	0.02337	22
0.201	0.84605	0.01397	25


==> plots/txt/celeba-dpv-line/OptNet/val_ctl_SP_m_var_SP___val_tgt_utility.txt <==
x	mean	std	numel
0.108	0.8287	0.0	1
0.13	0.8497	0.0	1
0.152	0.83981	0.01924	14
0.173	0.85813	0.00913	61
0.195	0.85292	0.01203	19


==> plots/txt/celeba-dpv-line/TMLR/val_ctl_SP_m_var_SP___val_tgt_utility.txt <==
x	mean	std	numel
0.0501	0.78654	0.00413	34
0.0667	0.80242	0.00339	12
0.0832	0.80997	0.00075	3
0.133	0.84652	0.00239	6
0.149	0.85542	0.00267	9
0.166	0.86486	0.00311	15
0.183	0.875	0.00291	40
0.199	0.88018	0.00066	19


==> plots/txt/celeba-eo-line/ARL/val_ctl_EO_m_var_EO___val_tgt_utility.txt <==
x	mean	std	numel        std_u   std_l
0.0	0.54608	0.05978	12      0.04976 	 0.03262
0.0152	0.48682	0.01143	8    0.0079 	 0.00325
0.0303	0.50103	0.03382	9    0.03959 	 0.01338
0.0455	0.67332	0.15479	9    0.02613 	 0.04506
0.0606	0.77668	0.13592	12   0.02401 	 0.10612
0.0758	0.83244	0.08137	14   0.00593 	 0.1726
0.091	0.85314	0.00864	7    0.00505 	 0.00534  
0.106	0.85486	0.00801	5    0.00071 	 0.00674
0.121	0.8668	0.0	1          0           0    
0.136	0.8557	0.0	1          0           0


==> plots/txt/celeba-eo-line/DST/val_ctl_EO_m_var_EO___val_tgt_utility.txt <==
x	mean	std	numel
0.0	0.55406	0.00459	2
0.0211	0.85614	0.01758	2
0.0264	0.8462	0.01866	4
0.0317	0.85338	0.01937	11
0.037	0.86647	0.01552	8
0.0423	0.87005	0.01536	4
0.0476	0.87278	0.01224	7
0.0529	0.88081	0.0	1
0.0582	0.88186	0.0	1
0.0688	0.92165	0.00162	4
0.095	0.92165	0.00162	0


==> plots/txt/celeba-eo-line/HSIC/val_ctl_EO_m_var_EO___val_tgt_utility.txt <==
x	mean	std	numel
0.0419	0.81131	0.03619	15
0.09	0.84766	0.03416	22
0.138	0.84015	0.024	24
0.186	0.82192	0.02545	13
0.234	0.8049	0.0	1
0.282	0.6683	0.07816	3
0.331	0.63857	0.02722	6
0.379	0.65234	0.04106	7
0.427	0.65155	0.04824	13
0.475	0.62287	0.01415	15


==> plots/txt/celeba-eo-line/LST-XYS/val_ctl_EO_m_var_EO___val_tgt_utility.txt <==
x	mean	std	numel
0.00036	0.9999	0.0	2
0.10  0.9999  0.0 1


==> plots/txt/celeba-eo-line/OptNet/val_ctl_EO_m_var_EO___val_tgt_utility.txt <==
x	mean	std	numel
0.0448	0.8405	0.0	1
0.0597	0.82535	0.02876	12
0.0746	0.82814	0.01527	12
0.0895	0.82588	0.01307	10
0.104	0.82928	0.02076	10
0.119	0.8445	0.01004	2
0.134	0.8432	0.0	1


==> plots/txt/celeba-eoo-line/ARL/val_ctl_EOO_m_var_EOO___val_tgt_utility.txt <==
x	    mean	      std	   numel   std_u   std_l
0.0	    0.50182	    0.05097	    9       0.00695 0.01506
0.0161	0.48938	     0.03351	4       0.01358 0.01407
0.0322	0.54525	     0.09676	15      0.04174 0.0165
0.0482	0.78579	     0.11153	12      0.0079  0.1211  
0.0643	0.77373	     0.14747	14      0.0213  0.0196
0.0804	0.80321	     0.09643	7       0.00712 0.1368
0.0965	0.79177	     0.07975	7       0.03304 0.00502
0.145	0.7991	       0.0	    1       0       0


==> plots/txt/celeba-eoo-line/DST/val_ctl_EOO_m_var_EOO___val_tgt_utility.txt <==
x	mean	std	numel
0.0	0.55288	0.00349	3
0.00718	0.70096	0.04802	5
0.0144	0.74417	0.03554	7
0.0215	0.79879	0.03025	11
0.0287	0.85756	0.01816	13
0.0359	0.87517	0.00417	80
0.0431	0.87663	0.00399	23
0.0503	0.87995	0.0	1
0.0575	0.92475	0.0	1
0.0646	0.92087	0.00212	4
0.10	0.92087	0.00212	0


==> plots/txt/celeba-eoo-line/HSIC/val_ctl_EOO_m_var_EOO___val_tgt_utility.txt <==
x	mean	std	numel
0.0845	0.8513	0.02754	28
0.126	0.82188	0.04268	29
0.168	0.79441	0.05706	10
0.21	0.77658	0.04961	8
0.252	0.70288	0.06617	6
0.294	0.68868	0.06827	5
0.335	0.66592	0.04669	6
0.377	0.65518	0.03446	6
0.419	0.66047	0.06244	3
0.461	0.6179	0.01541	3


==> plots/txt/celeba-eoo-line/Kernel-XYS/val_ctl_EOO_m_var_EOO___val_tgt_utility.txt <==
x	mean	std	numel
0.0 1.0     0.0     1
0.1 1.0     0.0     1

==> plots/txt/celeba-eoo-line/OptNet/val_ctl_EOO_m_var_EOO___val_tgt_utility.txt <==
x	mean	std	numel
0.0544	0.8358	0.0	1
0.0653	0.83141	0.01684	16
0.0762	0.8268	0.01136	4
0.087	0.82814	0.02179	7
0.0979	0.83193	0.01839	7


==> plots/txt/folk-dpv-line/ARL/val_ctl_SP_m_var_SP___val_tgt_utility.txt <==
x	mean	std	numel
0.0367	0.58994	0.02036	7
0.0547	0.62062	0.03395	9
0.0728	0.66158	0.02078	6
0.0908	0.70475	0.0196	13
0.109	0.74159	0.02036	15
0.127	0.75982	0.01758	23
0.145	0.78649	0.0172	47
0.163	0.80083	0.01939	38
0.181	0.81159	0.0036	8
0.199	0.8114	0.00331	3


==> plots/txt/folk-dpv-line/DST/val_ctl_SP_m_var_SP___val_tgt_utility.txt <==
x	mean	std	numel
0.0358	0.69379	0.00488	5
0.0389	0.69605	0.00645	9
0.0421	0.70253	0.00939	9
0.0452	0.70666	0.00841	11
0.0483	0.71282	0.00666	9
0.0515	0.71865	0.0088	15
0.0546	0.72242	0.00846	12
0.0578	0.72936	0.00994	8
0.0609	0.73135	0.00827	10
0.064	0.73236	0.00854	9
0.0672	0.73907	0.00663	10
0.0703	0.74055	0.00788	6
0.0734	0.74497	0.00769	6
0.0766	0.75326	0.00732	5
0.0797	0.75455	0.00821	4
0.0829	0.75907	0.00674	5
0.086	0.76164	0.00426	5
0.0891	0.76651	0.00585	4
0.0923	0.77258	0.00573	6
0.0954	0.77467	0.00569	5
0.0985	0.77698	0.00532	2
0.102	0.77974	0.00475	4
0.105	0.78498	0.00378	4
0.108	0.78597	0.00325	4
0.111	0.78931	0.00557	2
0.114	0.7925	0.00346	4
0.117	0.79451	0.00458	5
0.121	0.79523	0.00367	3
0.124	0.80004	0.00362	3
0.127	0.80274	0.00298	4
0.13	0.80536	0.00563	2
0.133	0.80742	0.00382	3
0.136	0.81319	0.0	1
0.146	0.81931	0.0	1
0.149	0.81454	0.00266	2
0.152	0.81826	0.0	1
0.155	0.82102	0.00365	2
0.158	0.82491	0.0	1
0.161	0.82348	0.00302	3
0.164	0.82736	0.00383	2
0.168	0.82631	0.0	1
0.171	0.82758	0.00285	4
0.174	0.82917	0.00184	4
0.177	0.83042	0.00175	4
0.18	0.83114	0.00131	7
0.183	0.83145	0.00096	4
0.186	0.83182	0.00075	7
0.19	0.83147	0.00012	2


==> plots/txt/folk-dpv-line/HSIC/val_ctl_SP_m_var_SP___val_tgt_utility.txt <==
x	mean	std	numel
0.187	0.82683	0.00499	3
0.193	0.82855	0.0012	2
0.199	0.8247	0.0	1
0.205	0.8197	0.0	1
0.21	0.81405	0.00417	2
0.216	0.8107	0.0	1
0.222	0.79756	0.01988	9
0.228	0.79173	0.00486	3
0.234	0.78693	0.01118	7
0.24	0.7959	0.00333	10


==> plots/txt/folk-dpv-line/Kernel-XYS/val_ctl_SP_m_var_SP___val_tgt_utility.txt <==
x	mean	std	numel
0.0146	0.62875	0.08323	49
0.0254	0.80508	0.02145	8
0.0361	0.85393	0.01644	11
0.0469	0.88011	0.01088	11
0.0576	0.90415	0.0095	8
0.0684	0.92385	0.00962	11
0.0791	0.94234	0.00822	13
0.0899	0.9604	0.00716	17
0.101	0.97726	0.00699	40
0.111	0.99071	0.00804	65
0.115	0.995	0.00804	1
0.119	0.997	0.00804	1
0.125	0.999	0.00804	1
0.2     1.0     0.0     1


==> plots/txt/folk-dpv-line/Kernel/SPLINE-val_dep_zs___val_ctl_SP_m_var_SP.txt <==
x	mean	std	numel
0.111	0.02891	0.0	83
0.12	0.04915	0.0	57
0.129	0.07763	0.0	31
0.138	0.10192	0.0	29
0.147	0.12812	0.0	20
0.156	0.13877	0.0	6
0.165	0.15716	0.0	6
0.174	0.16949	0.0	7
0.183	0.17772	0.0	14
0.192	0.18465	0.0	16

==> plots/txt/folk-dpv-line/MaxEnt/val_ctl_SP_m_var_SP___val_tgt_utility.txt <==
x	mean	std	numel
0.171	0.81767	0.00196	49
0.175	0.82121	0.00176	60
0.18	0.82244	0.00186	23
0.185	0.82099	0.00323	32
0.198	0.81525	0.00134	2
0.203	0.8121	0.0	1


==> plots/txt/folk-dpv-line/OptNet/val_ctl_SP_m_var_SP___val_tgt_utility.txt <==
x	mean	std	numel
0.157	0.82765	0.00078	2
0.174	0.82819	0.00175	21


==> plots/txt/folk-dpv-line/TMLR/val_ctl_SP_m_var_SP___val_tgt_utility.txt <==
x	mean	std	numel
0.0221	0.64481	0.0105	86
0.0323	0.67971	0.01012	22
0.0425	0.70668	0.00846	14
0.0528	0.72728	0.00639	17
0.063	0.743	0.00562	16
0.0732	0.75718	0.00464	18
0.0835	0.76497	0.00507	6
0.0937	0.7765	0.00392	3
0.104	0.78199	0.00354	10
0.114	0.78786	0.00386	17


==> plots/txt/folk-eo-line/ARL/val_ctl_EO_m_var_EO___val_tgt_utility.txt <==
x	mean	std	numel
0.0	0.59694	0.05131	48
0.0213	0.6324	0.04966	16
0.0426	0.58997	0.09573	16
0.0638	0.7168	0.05197	4
0.0851	0.64855	0.0587	8
0.106	0.63201	0.12061	15
0.128	0.64097	0.11144	9
0.149	0.61292	0.10947	11
0.17	0.68798	0.08141	25
0.192	0.68546	0.07592	19


==> plots/txt/folk-eo-line/DST/val_ctl_EO_m_var_EO___val_tgt_utility.txt <==
x	mean	std	numel
0.0188	0.71458	0.01718	0
0.0675	0.77497	0.00693	2
0.0809	0.77755	0.01142	4
0.0943	0.77853	0.00799	8
0.108	0.79153	0.01199	14
0.121	0.80243	0.0072	10
0.134	0.80976	0.00459	12
0.148	0.81619	0.00363	30
0.161	0.82209	0.00359	51
0.175	0.82773	0.00233	66
0.188	0.83132	0.00131	42

==> plots/txt/folk-eo-line/HSIC/val_ctl_EO_m_var_EO___val_tgt_utility.txt <==
x	mean	std	numel
0.0143	0.66202	0.01425	8
0.0358	0.6613	0.01391	4
0.0573	0.6487	0.01853	2
0.0787	0.7276	0.03719	2
0.1	0.6575	0.0502	2
0.122	0.72519	0.05151	9
0.143	0.77025	0.02403	26
0.165	0.79693	0.02148	51
0.186	0.80888	0.01895	62
0.208	0.80509	0.03682	33


==> plots/txt/folk-eo-line/Kernel-Linear/val_ctl_EO_m_var_EO___val_tgt_utility.txt <==
x	mean	std	numel
0.0	0.5402	0.0	2
0.0159	0.63575	0.06626	2
0.0319	0.70032	0.05341	5
0.0478	0.75233	0.00298	11
0.0637	0.76651	0.00326	17
0.0796	0.76733	0.00653	78
0.0956	0.78115	0.01791	10
0.111	0.79208	0.02249	15
0.127	0.80232	0.01655	24
0.143	0.80794	0.00267	45


==> plots/txt/folk-eo-line/Kernel-XYS/val_ctl_EO_m_var_EO___val_tgt_utility.txt <==
x	mean	std	numel
0.0	0.99976	0.00019	8
0.014	0.99968	8e-05	32
0.028	0.99947	0.00011	21
0.042	0.9983	0.00042	2
0.056	0.9958	0.0	1
0.0699	0.99678	0.00238	4
0.0979	0.9945	0.00286	6
0.112	0.99013	0.00497	3
0.126	0.98626	0.00505	14
0.18    0.9900  0.00505 2


==> plots/txt/folk-eo-line/Kernel/SPLINE-val_dep_zs___val_ctl_EO_m_var_EO.txt <==
x	mean	std	numel
0.02225	0.03838	0.0	1.0
# 0.06519	0.66521	0.0	1.0
# 0.10814	0.22707	0.0	1.0
0.15108	0.17276	0.0	1.0
0.19402	0.1758	0.0	1.0
0.23696	0.18033	0.0	1.0
0.2799	0.18427	0.0	1.0
0.32285	0.18567	0.0	1.0
0.36579	0.18722	0.0	1.0
0.40873	0.18886	0.0	1.0
0.45167	0.19043	0.0	1.0
0.49462	0.19143	0.0	1.0
0.53756	0.19176	0.0	1.0
0.5805	0.19227	0.0	1.0
0.62344	0.19352	0.0	1.0
0.66638	0.19398	0.0	1.0
0.70933	0.19461	0.0	1.0
0.75227	0.19594	0.0	1.0
0.79521	0.19742	0.0	1.0
0.83815	0.19842	0.0	1.0


==> plots/txt/folk-eo-line/Kernel/val_ctl_EO_m_var_EO___val_tgt_utility.txt <==
x	mean	std	numel
0.0188	0.71458	0.01718	9
0.037	0.73005	0.01329	24
0.0552	0.73768	0.00784	25
0.0734	0.77504	0.0131	10
0.0916	0.77486	0.00722	28
0.11	0.78218	0.0034	13
0.128	0.8091	0.00351	3
0.146	0.81383	0.00525	9
0.164	0.82359	0.00383	29
0.183	0.82982	0.00222	59


==> plots/txt/folk-eo-line/OptNet/val_ctl_EO_m_var_EO___val_tgt_utility.txt <==
x	mean	std	numel
0.103	0.77365	0.00276	2
0.112	0.78795	0.00163	2
0.122	0.78488	0.00362	4
0.131	0.79225	0.00259	4
0.14	0.8015	0.01242	4
0.149	0.8133	0.00807	10
0.158	0.82147	0.00483	10
0.167	0.81859	0.00625	19
0.177	0.8248	0.00534	43
0.186	0.82745	0.0029	21


==> plots/txt/folk-eoo-line/ARL/val_ctl_EOO_m_var_EOO___val_tgt_utility.txt <==
x	mean	numel	 std_u	std_l 
0.0331	0.6155	6	0.01407	0.01407
0.0829	0.62385	6	0.02901	0.02901
0.0994	0.64325	6	0.05182	0.05182
0.116	0.62692	8	0.02257	0.02257
0.133	0.71514	5	0.00462	0.10843
0.149	0.74962	6	0.00342	0.09418


==> plots/txt/folk-eoo-line/DST/val_ctl_EOO_m_var_EOO___val_tgt_utility.txt <==
x	mean	std	numel
0.0711	0.68602	0.0	1
0.149	0.78057	0.0	1
0.163	0.81761	0.00773	2
0.167	0.81287	0.00064	43
0.172	0.82605	0.0	1

==> plots/txt/folk-eoo-line/HSIC/val_ctl_EOO_m_var_EOO___val_tgt_utility.txt <==
x	mean	std	numel
0.101	0.65774	0.00522	33
0.115	0.65352	0.01297	51
0.129	0.63218	0.04221	12
0.143	0.69983	0.10714	11
0.156	0.72558	0.11231	6
0.17	0.74769	0.08284	10
0.184	0.76039	0.07479	12
0.198	0.79039	0.03749	13
0.212	0.79	0.01701	7
0.226	0.77772	0.02226	13


==> plots/txt/folk-eoo-line/Kernel-XYS/val_ctl_EOO_m_var_EOO___val_tgt_utility.txt <==
x	mean	std	numel
0.0 1.0     0.0     1
0.15 1.0     0.0     1

==> plots/txt/folk-eoo-line/Kernel/SPLINE-val_dep_zs___val_ctl_EOO_m_var_EOO.txt <==
x	mean	std	numel
0.0	0.14562	0.0	1.0
0.05	0.1643	0.0	1.0
0.1	0.17994	0.0	1.0
0.15	0.19279	0.0	1.0
0.2	0.20311	0.0	1.0
0.25	0.21115	0.0	1.0
0.3	0.21715	0.0	1.0
0.35	0.22137	0.0	1.0
0.4	0.22406	0.0	1.0
0.45	0.22546	0.0	1.0
0.5	0.22583	0.0	1.0
0.55	0.22542	0.0	1.0
0.6	0.22448	0.0	1.0
0.65	0.22325	0.0	1.0
0.7	0.222	0.0	1.0
0.75	0.22096	0.0	1.0
0.8	0.2204	0.0	1.0
0.85	0.22056	0.0	1.0
0.9	0.22168	0.0	1.0
0.95	0.22403	0.0	1.0


==> plots/txt/folk-eoo-line/OptNet/val_ctl_EOO_m_var_EOO___val_tgt_utility.txt <==
x	mean	std	numel
0.13	0.73325	0.00173	34
0.146	0.74832	0.00176	59
